How to Perform Distributed Precoding to Wirelessly Power Shelf Labels: Signal Processing and Measurements

Wireless power transfer (WPT) has garnered increasing attention due to its potential to eliminate device-side batteries. With the advent of (distributed) multiple-input multiple-output (MIMO), radio frequency (RF) WPT has become feasible over extended distances. This study focuses on optimizing the energy delivery to Energy Receivers (ERs) while minimizing system total transmit power. Rather than continuous power delivery, we optimize the precoding weights within specified time slots to meet the energy requirements of the ERs. Both unsynchronized (non-coherent) and synchronized (coherent) systems are evaluated. Our analysis indicates that augmenting the number of antennas and transitioning from an unsynchronized to asynchronized full phase-coherent system substantially enhances system performance. This optimization ensures precise energy delivery, reducing overshoots and overall energy consumption. Experimental validation was conducted using a testbed with84 antennas, validating the trends observed in our numerical simulations.

==> figures/techtile/non-coherent/partial-power-tx.dat <==
x y
2.0000000000 6.2041313679
3.0000000000 5.2586933705
4.0000000000 4.7072775987
5.0000000000 4.6482835684
6.0000000000 4.6513974624
7.0000000000 4.2799723095
8.0000000000 4.2538179688
9.0000000000 4.3534898291
10.0000000000 4.1238049123
11.0000000000 4.1215921258
12.0000000000 4.1573219775
13.0000000000 4.1225287826
14.0000000000 4.1239248823
15.0000000000 4.1353924675
16.0000000000 4.1248238338
17.0000000000 4.1455527560
18.0000000000 4.1274839367
19.0000000000 4.1242324212
20.0000000000 4.1292344375
21.0000000000 4.1166742133
22.0000000000 4.1061352466
23.0000000000 4.1130474103
24.0000000000 4.1070374829
25.0000000000 4.1181968148
26.0000000000 4.1100555050
27.0000000000 4.0900549251
28.0000000000 4.1119811697
29.0000000000 4.0927927655
30.0000000000 4.1163765574
31.0000000000 4.1078113111
32.0000000000 4.0973400349
33.0000000000 4.0995631343
34.0000000000 4.1005875564
35.0000000000 4.0970731604
36.0000000000 4.1019883933
37.0000000000 4.1040746896
38.0000000000 4.0993340860
39.0000000000 4.0948321539
40.0000000000 4.0995631341
41.0000000000 4.0995631341
42.0000000000 4.0942470101
43.0000000000 4.0934498470
44.0000000000 4.0995631342
45.0000000000 4.0897675182
46.0000000000 4.0976342447
47.0000000000 4.0922303958
48.0000000000 4.0915944770
49.0000000000 4.0914525631
50.0000000000 4.0932986987
51.0000000000 4.0878143546
52.0000000000 4.0920467558
53.0000000000 4.0898376204
54.0000000000 4.0825708400
55.0000000000 4.0901758246
56.0000000000 4.0860512157
57.0000000000 4.0852633891
58.0000000000 4.0901758248
59.0000000000 4.0892877985
60.0000000000 4.0803010206
61.0000000000 4.0864867942
62.0000000000 4.0834755458
63.0000000000 4.0854286048
64.0000000000 4.0864450566
65.0000000000 4.0846980016
66.0000000000 4.0857490266
67.0000000000 4.0837605518
68.0000000000 4.0822722797
69.0000000000 4.0854274822
70.0000000000 4.0819269972
71.0000000000 4.0832544354
72.0000000000 4.0819526753
73.0000000000 4.0820300307
74.0000000000 4.0802713027
75.0000000000 4.0802277824
76.0000000000 4.0802148669
77.0000000000 4.0802148563
78.0000000000 4.0802148563
79.0000000000 4.0802148563
80.0000000000 4.0802148564
81.0000000000 4.0802148564
82.0000000000 4.0802148564
83.0000000000 4.0802148563
84.0000000000 4.0802148563

